Toward Unbiased Galaxy Cluster Masses from Line of Sight Velocity Dispersions

We study the use of red sequence selected galaxy spectroscopy for unbiased estimation of galaxy cluster masses. We use the publicly available galaxy catalog produced using the semi-analytic model of De Lucia & Blaizot (2007) on the Millenium Simulation (Springel et al. 2005). We explore the impacts on selection using galaxy color, projected separation from the cluster center, and galaxy luminosity. We study the relationship between cluster mass and velocity dispersion and identify and characterize the following sources of bias and scatter: halo triaxiality, dynamical friction of red luminous galaxies and interlopers. We show that due to halo triaxiality the intrinsic scatter of estimated line of sight dynamical mass is about three times larger (30-40%) than the one estimated using the 3D velocity dispersion (~12%) and a small bias (~1%) is induced. We find evidence of increasing scatter as a function of redshift and provide a fitting formula to account for it. We characterize the amount of bias and scatter introduced by dynamical friction when using subsamples of red-luminous galaxies to estimate the velocity dispersion. We study the presence of interlopers in spectroscopic samples and their effect on the estimated cluster dynamical mass. Our results show that while cluster velocity dispersions extracted from a few dozen red sequence selected galaxies do not provide precise masses on a single cluster basis, an ensemble of cluster velocity dispersions can be combined to produce a precise calibration of a cluster survey mass observable relation. Currently, disagreements in the literature on simulated subhalo velocity dispersion mass relations place a systematic floor on velocity dispersion mass calibration at the 15% level in mass. We show that the selection related uncertainties are small by comparison, providing hope that with further improvements this systematic floor can be reduced.

==> reame.txt <==
Title: Cluster Mass Calibration with Velocity Dispersions

Authors: A. Saro, G. Bazin, J. Mohr, K. Dolag

Contact information:
         Alexandro Saro
	 Universitäts-Sternwarte München / Observatorium Wendelstein
	 Scheinerstr. 1, D-81679 München, Deutschland
	 Telefon +49-89-2180-6001 Telefax +49-89-2180-6003
	 Email: saro@usm.lmu.de

Included files:

paper.tex: LaTeX file name of the text.
paper.bbl: bibTeX file containing the references.
*.ps :   Postscript files, which are used
         for the figures included in the text, 

No figure is intended to be in color for the paper journal, while we
would like to have all the color plots to be reproduced for the
on-line version of the paper.

